JWST PRIMER: strong evidence for the environmental quenching of low-mass galaxies out to $\mathbf{\textit{z} \simeq 2}$

We present the results of a study investigating the galaxy stellar-mass function (GSMF), size-mass relations and morphological properties of star-forming and quiescent galaxies over the redshift range $0.25<z<2.25$, using the JWST PRIMER survey. The depth of the PRIMER near-IR imaging allows us to confirm the double Schechter function shape of the quiescent GSMF out to $z\simeq2.0$, via a clear detection of the upturn at $\mathrm{log}_{10}(M_{\star}/ M_{\odot}) \leq 10$ thought to be induced by environmental quenching. In addition to the GSMF, we confirm that quiescent galaxies can be split into separate populations at $\mathrm{log}_{10}(M_{\star}/M_{\odot}) \simeq 10$, based on their size-mass relations and morphologies. We find that low-mass quiescent galaxies have more disk-like morphologies (based on S\'ersic index, Gini coefficient and $M_{20}$ metrics) and follow a shallower size-mass relation than their high-mass counterparts. Indeed, the slope of the size-mass relation followed by low-mass quiescent galaxies is indistinguishable from that followed by star-forming galaxies, albeit with a lower normalization. Moreover, within the errors, the evolution in the median size of low-mass quiescent galaxies is indistinguishable from that followed by star-forming galaxies ($R_{e}\propto(1+z)^{-0.25\pm0.03})$, and significantly less rapid than that displayed by high-mass quiescent galaxies ($R_{e}\propto (1+z)^{-1.14\pm 0.03})$. Overall, our results are consistent with low and high-mass quiescent galaxies following different quenching pathways. The evolution of low-mass quiescent galaxies is qualitatively consistent with the expectations of external/environmental quenching (e.g. ram-pressure stripping). In contrast, the evolution of high-mass quiescent galaxies is consistent with internal/mass quenching (e.g. AGN feedback) followed by size growth driven by minor mergers.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
